Estimation of the input-to-state stability gain functions from finite-dimensional approximations

Since the concept of input-to-state stability (ISS) was introduced, it has been extensively investigated for finite-dimensional control systems and has recently received attention for infinite-dimensional systems. While numerical techniques provide a bridge between these two worlds, a rigorous connection between the ISS of an infinite-dimensional system with an unbounded control operator and the properties of its finite-dimensional approximations has not yet been established. In this manuscript, we make a first step towards closing this gap by investigating numerical approximations of linear (boundary) control systems using semigroup theory. Specifically, we focus on linear boundary control systems where the autonomous evolution is governed by an analytic semigroup. For these systems, we show that ISS gains can be computed from approximations. We illustrate the applicability of these findings using a one-dimensional heat equation with Dirichlet boundary control for which reference ISS gains are known.

==> heat_dirichlet_1d.csv <==
,n,omegan,Dn,AnalphaBnnorm
0,10,-7.928844360185133,0.9993076645060207,1.2074767078498867
1,12,-8.245950038045484,0.9992760020013269,1.2411725340416055
2,15,-8.56614051234816,0.9992440335202746,1.2751760953194173
3,18,-8.781118758943832,0.9992225707939232,1.2980147339907462
4,22,-8.977488261017582,0.9992029667095991,1.318894079442084
5,28,-9.16759797565188,0.9991839882891653,1.339132644313871
6,34,-9.290964029414209,0.999171673192517,1.352282824625573
7,42,-9.400833876873193,0.9991607056190206,1.3640077795827013
8,52,-9.490766930302378,0.9991517283817934,1.3736157015646357
9,64,-9.561668643339267,0.9991446509920442,1.3811977462895904
10,78,-9.61685968152728,0.999139141906994,1.3871045028654119
11,97,-9.666311353062405,0.9991342057683551,1.3924007418312485
12,119,-9.70386203628479,0.9991304575883279,1.3964248436606004
13,146,-9.734491745615056,0.9991274002569415,1.3997088788905891
14,180,-9.759998988100826,0.999124854243357,1.4024448327531644
15,221,-9.780324091288222,0.9991228254959776,1.4046256942866309
16,272,-9.797058269372354,0.9991211551824409,1.406421763092781
17,335,-9.81069743443585,0.999119793800245,1.4078859907904704
18,412,-9.821704254630319,0.9991186951660905,1.4090678521465279
19,506,-9.830601076171922,0.9991178071410323,1.4100233016718393
20,623,-9.837924859203348,0.9991170761279312,1.4108099205375264
21,766,-9.843838221090143,0.9991164858948488,1.411445118696977
22,941,-9.84862955452186,0.9991160076556218,1.4119598358455105
23,1157,-9.852545039948186,0.999115616838608,1.4123804924413221
24,1423,-9.85573372650039,0.9991152985654707,1.4127230861853426
25,1750,-9.858325428213458,0.9991150398796188,1.413001552504839
26,2152,-9.860432288136428,0.9991148295876188,1.4132279332426787
27,2646,-9.862144630618749,0.9991146586729143,1.413411929755815
28,3253,-9.863536579780268,0.9991145197399686,1.413561500489923
29,4000,-9.864669731993583,0.9991144066375041,1.4136832654335154

